equilibrium-c: A Lightweight Modern Equilibrium Chemistry Calculator for Hypersonic Flow Applications

equilibrium-c (eqc) is a program for computing the composition of gas mixtures in chemical equilibrium. In typical usage, the program is given a known thermodynamic state, such as fixed temperature and pressure, as well as an initial composition of gaseous species, and computes the final composition in the limit of a large amount of time relative to the reaction speeds. eqc includes a database of thermodynamic properties taken from the literature, a set of core routines written the C programming language to solve the equilibrium problems, and a Python wrapper layer to organise the solution process and interface with user code. Dependencies are extremely minimal, and the API is designed to be easily embedded in multi-physics codes that solve problems in fluid dynamics, combustion, and chemical processing. In this paper, I first introduce the equations of chemical equilibrium, then spend some time discussing their numerical solution, and finally present a series of example problems, with an emphasis on verification and validation of the solver.

==> images/newtons_method.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'newtons_method.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{396.33760996bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3575795)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{newtons_method.pdf}}%
    \put(0.83368747,0.0753556){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\scriptsize $x_0$}\end{tabular}}}}%
    \put(0.72771864,0.0753556){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\scriptsize $x_1$}\end{tabular}}}}%
    \put(0.89367,0.28080754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\scriptsize $f(x_0)$}\end{tabular}}}}%
    \put(0.25619065,0.30559695){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$ \frac{d f}{d x}(x_0) = \frac{f(x_0)}{x_0 - x_1}$\end{tabular}}}}%
    \put(0.25737113,0.20402888){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$ x_0 - x_1 = \frac{f(x_0)}{\frac{d f }{d x}(x_0)}$\end{tabular}}}}%
    \put(0.30375572,0.02069999){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$ dx = \frac{- f(x_n)}{\frac{d f }{d x} (x_n)}$\end{tabular}}}}%
    \put(0.20937636,0.11169111){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$ x_{n+1} - x_n = dx $\end{tabular}}}}%
    \put(0.68370828,0.24779069){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\scriptsize $\frac{d f}{d x}(x_0)$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{newtons_method.pdf}}%
  \end{picture}%
\endgroup%


==> images/nozzle_combined.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nozzle_combined.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{142.03498838bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.77444899)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nozzle_combined.pdf}}%
    \put(0.01518855,1.3218863){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.22646594,1.3218863){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.41235622,1.3218863){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.76786079,1.32040645){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{nozzle_combined.pdf}}%
    \put(0.08639307,1.74133467){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Shock\\Tube\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{nozzle_combined.pdf}}%
    \put(0.50978324,1.74274463){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laval\\Nozzle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{nozzle_combined.pdf}}%
    \put(0.88988864,1.73946154){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pitot\\Rake\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{nozzle_combined.pdf}}%
    \put(0.25769326,0.09023908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.002\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{nozzle_combined.pdf}}%
    \put(0.38298212,0.09023908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.004\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{nozzle_combined.pdf}}%
    \put(0.50827083,0.09023908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.006\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{nozzle_combined.pdf}}%
    \put(0.63355955,0.09023908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.008\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{nozzle_combined.pdf}}%
    \put(0.75884841,0.09023908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.010\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{nozzle_combined.pdf}}%
    \put(0.88413713,0.09023908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.012\end{tabular}}}}%
    \put(0.54888178,0.04375073){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Pressure $p_7/p_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{nozzle_combined.pdf}}%
    \put(0.15972158,0.16533878){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{nozzle_combined.pdf}}%
    \put(0.15972158,0.28157848){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{nozzle_combined.pdf}}%
    \put(0.15972158,0.39781788){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{nozzle_combined.pdf}}%
    \put(0.15972158,0.51405729){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{nozzle_combined.pdf}}%
    \put(0.15972158,0.63029699){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{nozzle_combined.pdf}}%
    \put(0.15972157,0.7465364){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{nozzle_combined.pdf}}%
    \put(0.15972157,0.8627761){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}120\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{nozzle_combined.pdf}}%
    \put(0.15972157,0.97901551){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}140\end{tabular}}}}%
    \put(0.07218448,0.58575141){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Radial Distance from Nozzle Axis (mm)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{nozzle_combined.pdf}}%
    \put(0.31275945,0.28270133){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}eqc (0mm)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{nozzle_combined.pdf}}%
    \put(0.31275945,0.23025844){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}eqc (6mm)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{nozzle_combined.pdf}}%
    \put(0.31275945,0.17781525){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Shot 11310\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/nuclear_matrix.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nuclear_matrix.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1744.03638687bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16927792)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nuclear_matrix.pdf}}%
  \end{picture}%
\endgroup%

